A Machine Learning Approach to Boost the Vehicle-2-Grid Scheduling

Electric Vehicles (EVs) are emerging as battery energy storage systems (BESSs) of increasing importance for different power grid services. However, the unique characteristics of EVs makes them more difficult to operate than dedicated BESSs. In this work, we apply a data-driven learning approach to leverage EVs as a BESS to provide capacity-related services to the grid. The approach uses machine learning to predict how to charge and discharge EVs while satisfying their operational constraints. As a paradigm application, we use flexible energy commercialization in the wholesale markets, but the approach can be applied to a broader range of capacity-related grid services. We evaluate the proposed approach numerically and show that when the number of EVs is large, we can obtain comparable objective values to CPLEX and approximate dynamic programming, but with shorter run times. These reduced run times are important because they allow us to (re)optimize frequently to adapt to the time-varying system conditions.

==> Figures/rel_error.csv <==
num_vehicles,QSVC-based,SVC-based,time-boxed CPLEX,approximate DP
3,0.684561,0.583491,0.100259,0.400966
5,0.62538,0.448614,0.039943,0.378109
10,0.520986,0.373563,0.037092,0.2845
20,0.476034,0.352939,0.207681,0.309374
30,0.43547,0.330263,0.447568,0.309376
50,0.399261,0.326247,1.240559,0.303406

==> Figures/time_scaling.csv <==
num_vehicles,SVC-based,QSVC-based,approximate DP
3,0.120989,30.826976,0.303781
5,0.122266,30.812096,0.527179
10,0.122631,30.872782,1.021863
20,0.123997,30.826024,1.905292
30,0.126097,30.875456,2.916891
50,0.129916,30.867455,5.147516
100,0.137622,30.859121,11.081185
200,0.155991,30.929814,27.548685
300,0.172047,30.913114,46.658501
